$B\rightarrow D^{(*)}$ decays from $N_f=2+1+1$ highly improved staggered quarks and clover $b$-quark in the Fermilab interpretation

We present an update on the analysis of semileptonic $B\rightarrow D^{(*)}$ decays at non-zero recoil. Our computation employs $2 + 1 + 1$ FNAL-MILC ensembles with highly improved staggered quark (HISQ) action for sea and light valence quarks, while the bottom quark is treated using the clover action in the Fermilab interpretation. Simulations are performed across several lattice spacings, ranging approximately from $\sim 0.15$ fm to $\sim 0.06$ fm, and for various quark masses. We will present an overview of the analysis and show some preliminary results for the form factors.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

